Enriching Object-Centric Event Data with Process Scopes: A Framework for Aggregation and Analysis

Object-Centric Process Mining enables the analysis of complex operational behavior by capturing interactions among multiple business objects (e.g., orders, items, deliveries). These interactions are recorded using Object-Centric Event Data (OCED) formats, such as the Object-Centric Event Log (OCEL). However, existing formats lack explicit definitions of process scopes, which restricts analysis to individual processes and limits insights to a low level of granularity. In practice, OCED often spans multiple interrelated processes, as shared objects connect events across organizational functions. This structure reflects how value is created along the organizational value chain, but introduces challenges for interpretation when process boundaries are not clearly defined. Moreover, process definitions are typically subjective and context-dependent; they vary across organizations, roles, and analytical goals, and cannot always be discovered automatically. To address these challenges, we propose a method for embedding analyst-defined process scopes into OCEL. This enables the structured representation of multiple coexisting processes, supports the aggregation of event data across scopes, and facilitates analysis at varying levels of abstraction. We demonstrate the applicability of our approach using a publicly available OCEL log and provide supporting tools for scope definition and analysis.

==> extrac_material/definition-file.json <==
[
  {
    "processName": "Order Management",
    "justCreated": true,
    "rules": [
      {
        "ruleName": "om1",
        "parentProcess": "Order Management",
        "includeOT": {
          "entities": [
            "Transport Document",
            "Customer Order"
          ],
          "condition": []
        },
        "includeAct": {
          "entities": [],
          "condition": []
        },
        "excludeOT": {
          "entities": [],
          "condition": []
        },
        "excludeAct": {
          "entities": [
            "Order Empty Containers"
          ],
          "condition": []
        }
      }
    ]
  },
  {
    "processName": "Goods Management",
    "justCreated": true,
    "rules": [
      {
        "ruleName": "gm1",
        "parentProcess": "Goods Management",
        "includeOT": {
          "entities": [],
          "condition": []
        },
        "includeAct": {
          "entities": [
            "Order Empty Containers",
            "Pick Up Empty Container",
            "Collect Goods"
          ],
          "condition": []
        },
        "excludeOT": {
          "entities": [],
          "condition": []
        },
        "excludeAct": {
          "entities": [],
          "condition": []
        }
      }
    ]
  },
  {
    "processName": "Transportation Management",
    "justCreated": true,
    "rules": [
      {
        "ruleName": "tm1",
        "parentProcess": "Transportation Management",
        "includeOT": {
          "entities": [
            "Container"
          ],
          "condition": []
        },
        "includeAct": {
          "entities": [],
          "condition": []
        },
        "excludeOT": {
          "entities": [],
          "condition": []
        },
        "excludeAct": {
          "entities": [
            "Pick Up Empty Container",
            "Order Empty Containers",
            "Collect Goods",
            "Depart",
            "Reschedule Container",
            "Load to Vehicle"
          ],
          "condition": []
        }
      }
    ]
  },
  {
    "processName": "Export Management",
    "justCreated": true,
    "rules": [
      {
        "ruleName": "em1",
        "parentProcess": "Export Management",
        "includeOT": {
          "entities": [],
          "condition": []
        },
        "includeAct": {
          "entities": [
            "Reschedule Container",
            "Load to Vehicle",
            "Depart"
          ],
          "condition": []
        },
        "excludeOT": {
          "entities": [],
          "condition": []
        },
        "excludeAct": {
          "entities": [],
          "condition": []
        }
      }
    ]
  }
]
